SiO emission as a probe of Cloud-Cloud Collisions in Infrared Dark Clouds

Infrared Dark Clouds (IRDCs) are very dense and highly extincted regions that host the initial conditions of star and stellar cluster formation. It is crucial to study the kinematics and molecular content of IRDCs to test their formation mechanism and ultimately characterise these initial conditions. We have obtained high-sensitivity Silicon Monoxide, SiO(2-1), emission maps toward the six IRDCs, G018.82$-$00.28, G019.27+00.07, G028.53$-$00.25, G028.67+00.13, G038.95$-$00.47 and G053.11+00.05 (cloud A, B, D, E, I and J, respectively), using the 30-m antenna at the Instituto de Radioastronom\'{i}a Millim\'{e}trica (IRAM30m). We have investigated the SiO spatial distribution and kinematic structure across the six clouds to look for signatures of cloud-cloud collision events that may have formed the IRDCs and triggered star formation within them. Toward clouds A, B, D, I and J we detect spatially compact SiO emission with broad line profiles which are spatially coincident with massive cores. Toward the IRDCs A and I, we report an additional SiO component that shows narrow line profiles and that is widespread across quiescent regions. Finally, we do not detect any significant SiO emission toward cloud E. We suggest that the broad and compact SiO emission detected toward the clouds is likely associated with ongoing star formation activity within the IRDCs. However, the additional narrow and widespread SiO emission detected toward cloud A and I may have originated from the collision between the IRDCs and flows of molecular gas pushed toward the clouds by nearby HII regions.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
